New substellar discoveries from Kepler and K2: Is there a brown dwarf desert?

We present the discoveries of a brown dwarf and a low mass star from the Kepler and K2 missions. The newly discovered brown dwarf is EPIC 212036875b and the low mass star is KOI-607b. EPIC 212036875b has a mass of $ M_{b}=52.3\pm 1.9M_J$, a radius of $ R_{b}=0.874\pm 0.017R_J$, and orbits its host star in $ P=5.169885 \pm 0.000027$ days. Its host star is a late F-type star with $ M_\star=1.288\pm 0.065M_\odot$, $ R_\star=1.498\pm 0.025R_\odot$, and $ T_{\rm eff}=6238 \pm 60$K. KOI-607b has a mass of $ M_{b}=95.1\pm 3.4M_J$, a radius of $ R_{b}=1.089\pm 0.089R_J$, and an orbital period of $ P=5.89399148 \pm 0.00000060$ days. The primary star in the KOI-607 system is a G dwarf with $ M_\star=0.993\pm 0.052M_\odot$, $ R_\star=0.915\pm 0.031R_\odot$, and $ T_{\rm eff} = 5418\pm 87$K. We also revisit a brown dwarf, CWW 89Ab, that was previously published by Nowak et al. 2017 (under the designation EPIC 219388192b). CWW 89Ab is one of two known transiting brown dwarfs associated with a star cluster, which illustrates the need for more brown dwarfs with accurate masses and radii and reliable age determinations to test theoretical models. We find that the newly discovered brown dwarf, EPIC 212036875b, falls in the middle of the so-called "brown dwarf desert", indicating that EPIC 212036875b is either a particularly rare object, or the brown dwarf desert may not be so dry after all.

==> tables/AAS16502R2_datafile7.txt <==
Title: New substellar discoveries from Kepler and K2: 
       Is there a brown dwarf desert? 
Authors: Carmichael T.W., Latham D.W., Vanderburg A.M. 
Table: List of published transiting brown dwarfs as of March 2019
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---       Name    System identifier
      17 A1     ---     f_Name    Flag on Name (1)
  19- 25 F7.3   d         Per     Orbital period
  27- 31 F5.2   Mjup      Mass    Brown dwarf mass
  33- 36 F4.2   Mjup    e_Mass    Uncertainty in Mass 
  38- 42 F5.3   Rjup      R       Brown dwarf radius
  44- 48 F5.3   Rjup    e_R       Uncertainty in R
      50 A1     ---     l_e       Limit flag on e
  51- 56 F6.4   ---       e       Eccentricity
      58 A1     ---     f_e       [a] Flag indicating an adopted value on e
  60- 65 F6.4   ---     e_e       ? Uncertainty in e 
  67- 71 F5.3   solMass   Mp*     ? Primary stellar mass
  73- 76 F4.2   solMass   Ms*     ? Secondary stellar mass
  78- 82 F5.3   solMass e_Mp*     ? Uncertainty in Mp*
  84- 89 F6.4   solRad    Rp*     ? Primary stellar radius
  90- 94 F5.3   solRad  e_Rp*     ? Uncertaint in Rp*
  96- 99 I4     K         Teff    ? Stellar effective temperature 
 101-103 I3     K       e_Teff    ? Uncertainty in Teff   
 105-110 F6.3   [Sun]     [Fe/H]  ? Metallicity
 112-116 F5.3   [Sun]   e_[Fe/H]  ? Uncertainty in [Fe/H]
 118-136 A19    ---       Ref     Bibcode of reference
--------------------------------------------------------------------------------
Note (1):
    a - LHS 6343 is a triple system with two M-dwarfs and one brown dwarf;
    b - XO-3b is most likely a high mass gas giant exoplanet rather 
        than a brown dwarf;
    c - KOI-189b is either a high mass brown dwarf or a very low mass star 
        as its mass is near the substellar upper mass limit of 80 M_J_;
    d - KOI-607b is a low mass star and not a brown dwarf;
    e - AD 3116b is a transiting brown dwarf associated with the 
        Praesepe open cluster;
    f - RIK 72b is in the Upper Scorpius OB association;
    g - 2M0535-05 is a brown dwarf binary.
--------------------------------------------------------------------------------
LP 261-75b          1.882 68.09 2.10 0.898 0.015 <0.007           0.300      0.015 0.313 0.005 3100  50              2018AJ....156..140I 
NLTT 41135b         2.889 33.70 2.80 1.13  0.27  <0.02            0.188      0.026 0.210 0.016 3230 130  0.25  0.25  2010ApJ...718.1353I 
LHS 6343c       a  12.713 62.90 2.3  0.833 0.021  0.056    0.032  0.37  0.30       0.378                +0.02  0.19  2011ApJ...730...79J 
KELT-1b             1.218 27.38 0.93 1.116 0.038  0.01     0.01   1.335      0.063 1.471 0.045 6516  49 +0.052 0.079 2012ApJ...761..123S 
HATS-70b            1.888 12.9  1.8  1.384 0.079 <0.18            1.780      0.12  1.881 0.066 7930 820  0.041 0.107 2018arXiv181106925Z 
XO-3b           b   3.192 11.79 0.59 1.217 0.073  0.260    0.017  1.213      0.066 1.377 0.083 6429 100  0.177 0.080 2008ApJ...677..657J 
WASP-30b            4.157 60.96 0.89 0.889 0.021  0.     a        1.166      0.026 1.295 0.019 6201  97 -0.08  0.10  2011ApJ...726L..19A 
WASP-128b           2.209 37.19 0.85 0.937 0.022 <0.007           1.155      0.039 1.152 0.021 5950  50  0.01  0.12  2018MNRAS.481.5091H 
CoRoT-3b            4.257 21.66 1.00 1.010 0.070  0.     a        1.370      0.090 1.560 0.090 6740 140 -0.02  0.06  2008A&A...491..889D
CoRoT-15b           3.060 63.30 4.10 1.12  0.300  0.     a        1.320      0.120 1.460 0.310 6350 200 +0.10  0.20  2011A&A...525A..68B
CoRoT-33b           5.819 59.00 1.80 1.10  0.53   0.0700   0.0016 0.86       0.04  0.94  0.14  5225  80 +0.44  0.10  2015A&A...584A..13C
Kepler-39b         21.087 20.10 1.3  1.24  0.10   0.112    0.057  1.29       0.07  1.40  0.10  6350 100 +0.10  0.14  2015A&A...575A..85B 
KOI-189b        c  30.360 78.00 3.40 0.998 0.023  0.275    0.004  0.764      0.051 0.733 0.017 4952  40 -0.07  0.12  2014A&A...572A.109D
KOI-205b           11.720 39.9  1.0  0.807 0.022 <0.031           0.925      0.033 0.841 0.020 5237  60 +0.14  0.12  2013A&A...551L...9D
KOI-415b          166.788 62.14 2.69 0.79  0.12   0.689    0.0002 0.94       0.06  1.15  0.15  5810  80 -0.24  0.11  2013A&A...558L...6M
KOI-607b        d   5.894 95.1  3.4  1.089 0.089  0.3950   0.0091 0.993      0.052 0.915 0.031 5418  87  0.376 0.088 this work           
EPIC 201702477b    40.737 66.9  1.7  0.757 0.065  0.2281   0.0026 0.870      0.031 0.901 0.057 5517  70 -0.164 0.053 2017AJ....153...15B 
EPIC 212036875b     5.170 52.3  1.9  0.874 0.017  0.1323   0.0042 1.288      0.065 1.498 0.026 6238  60  0.007 0.096 this work           
CWW 89Ab            5.293 39.21 1.1  0.941 0.019  0.1891   0.0022 1.101      0.045 1.029 0.016 5755  49  0.203 0.091 this work           
AD 3116b        e   1.983 54.2  4.3  1.02  0.28   0.146    0.024  0.276      0.020 0.29  0.08  3200 200  0.16  0.1   2017ApJ...849...11G 
RIK 72b         f  97.76  59.2  6.8  3.10  0.31   0.146    0.0116 0.439      0.044 0.961 0.096 3349 142              2019ApJ...872..161D 
2M0535-05a      g   9.779 56.7  4.8  6.50  0.33   0.3225   0.0060                                                    2013EAS....64..363S 
2M0535-05b      g   9.779 35.6  2.8  5.0   0.25   0.3225   0.0060                                                    2013EAS....64..363S 


==> tables/table7.txt <==
# Name   Mj   Mj_err   Rj   Rj_err   P   e   e_err   Ms   Ms_err   Rs   Rs_err   Teff   T_err   FeH   FeHerr
LP261-75   68.09   2.1   0.898   0.015   1.882   0.007   0.0   0.3   0.015   0.313   0.005   3100.0   50.0   0.0   0.0
NLTT41135b   33.7   2.8   1.13   0.27   2.889   0.02   0.0   0.188   0.026   0.21   0.016   3230.0   130.0   -0.25   0.25
LHS6343c   62.9   2.3   0.833   0.021   12.713   0.056   0.032   0.37   0.378   0.0   0.0   0.0   0.0   0.02   0.19
KELT-1b   27.38   0.93   1.116   0.038   1.218   0.01   0.01   1.335   0.063   1.471   0.045   6516.0   49.0   0.052   0.079
HATS-70b   12.9   1.8   1.384   0.079   1.888   0.18   0.0   1.78   0.12   1.881   0.066   7930.0   820.0   0.041   0.107
XO-3b   11.79   0.59   1.217   0.073   3.192   0.26   0.017   1.213   0.066   1.377   0.083   6429.0   100.0   -0.177   0.08
WASP-30b   60.96   0.89   0.889   0.021   4.157   0.0   0.0   1.166   0.026   1.295   0.019   6201.0   97.0   -0.08   0.1
WASP-128b   37.19   0.085   0.937   0.022   2.209   0.007   0.0   1.155   0.039   1.152   0.021   5950.0   50.0   0.01   0.12
CoRoT-3b   21.66   1.0   1.01   0.07   4.257   0.0   0.0   1.37   0.09   1.56   0.09   6740.0   140.0   -0.02   0.06
CoRoT-15b   63.3   4.1   1.12   0.3   3.06   0.0   0.0   1.32   0.12   1.46   0.31   6350.0   200.0   0.1   0.2
CoRoT-33b   59.0   1.8   1.1   0.53   5.819   0.07   0.0016   0.86   0.04   0.94   0.14   5225.0   80.0   0.44   0.1
Kepler-39b   20.1   1.30   1.24   0.10   21.087   0.112   0.057   1.29   0.07   1.40   0.10   6350.0   100.0   0.1   0.14
KOI-189b   78.0   3.4   0.998   0.023   30.36   0.275   0.004   0.764   0.051   0.733   0.017   4952.0   40.0   -0.07   0.12
KOI-205b   39.9   1.0   0.807   0.022   11.72   0.031   0.0   0.925   0.033   0.841   0.02   5237.0   60.0   0.14   0.12
KOI-415b   62.14   2.69   0.79   0.12   166.788   0.689   0.0002   0.94   0.06   1.15   0.15   5810.0   80.0   -0.24   0.11
KOI-607b   95.1   3.4   1.089   0.089   5.89399   0.3950   0.0091   0.993   0.052   0.915   0.031   5418.0   87.0   0.376   0.088
EPIC201702477b   66.9   1.7   0.757   0.065   40.737   0.2281   0.0026   0.87   0.031   0.901   0.057   5517.0   70.0   -0.164   0.053
EPIC212036875b   52.3   1.9   0.874   0.017   5.1699   0.1323   0.0042   1.288   0.065   1.498   0.026   6238.0   60.0   0.007   0.096
CWW89Ab   39.21   1.1   0.941   0.019   5.2926   0.1891   0.0022   1.101   0.045   1.029   0.016   5755.0   49.0   0.203   0.091
AD3116b   54.2   4.3   1.02   0.28   1.9827960  0.146   0.024   0.276   0.020   0.29   0.08   3200.0   200.0   0.16   0.1
RIK72b   59.2   6.8   3.10   0.31   97.76   0.1079   0.0116   0.439   0.044   0.961   0.096   3349.0   142.0   0.0    0.0
